VSGM -- Enhance robot task understanding ability through visual semantic graph

In recent years, developing AI for robotics has raised much attention. The interaction of vision and language of robots is particularly difficult. We consider that giving robots an understanding of visual semantics and language semantics will improve inference ability. In this paper, we propose a novel method-VSGM (Visual Semantic Graph Memory), which uses the semantic graph to obtain better visual image features, improve the robot's visual understanding ability. By providing prior knowledge of the robot and detecting the objects in the image, it predicts the correlation between the attributes of the object and the objects and converts them into a graph-based representation; and mapping the object in the image to be a top-down egocentric map. Finally, the important object features of the current task are extracted by Graph Neural Networks. The method proposed in this paper is verified in the ALFRED (Action Learning From Realistic Environments and Directives) dataset. In this dataset, the robot needs to perform daily indoor household tasks following the required language instructions. After the model is added to the VSGM, the task success rate can be improved by 6~10%.

==> F_1_state.txt <==
Save Dir: exp/graph_map_02-04-2021_16-19-10/eval_video/pick_and_place_simple_trial_T20190908_054742_818364/F_1_state.txt
Goal: Place a spray bottle into a recycling bin
step_instr: urn left and head to the counter to the right of the sink
step_instr: Pick up the gray spray bottle that is sitting on the counter to the right of the sink
step_instr: Turn around and step forward, the turn right and head to the wall, then turn right and face the blue recycling bin that is to the left of the sink vanity
step_instr: Place the spray bottle into the recycling bin
22: FP409:Walls is blocking Agent 0 from moving 0
34: ShowerDoor_49c16aa1 is blocking Agent 0 from moving 0
40: Toilet_c64a5545 is blocking Agent 0 from moving 0
54: FP409:Walls is blocking Agent 0 from moving 0
58: FP409:Walls is blocking Agent 0 from moving 0
60: GarbageCan_156c0bf1 is blocking Agent 0 from moving 0
62: FP409:Walls is blocking Agent 0 from moving 0
64: GarbageCan_156c0bf1 is blocking Agent 0 from moving 0
66: FP409:Walls is blocking Agent 0 from moving 0

step: 0
LookDown_15
0, 0
Fail: .
global {'Shelf'0.39,'Cabinet'0.24}
current {'Cabinet'0.16,'Shelf'0.27}
history {}
priori {'TomatoSliced'0.01,'PotatoSliced'0.01,'BreadSliced'0.01,'LettuceSliced'0.01,'AppleSliced'0.01,'PaintingHanger'0.01,'StoveKnob'0.01,'LaundryHamper'0.01,'StoveBurner'0.01,'CoffeeMachine'0.01}
0.54, 0.43
step: 1
RotateLeft_90
0, 0
Fail: .
global {'Shelf'0.51,'Cabinet'0.06,'CounterTop'0.06}
current {'Cabinet'0.13,'CounterTop'0.12}
history {}
priori {'Mug'0.02,'Cup'0.02,'WineBottle'0.02,'Laptop'0.02,'Bowl'0.01,'Box'0.01,'Kettle'0.01,'Safe'0.01,'DishSponge'0.01,'Glassbottle'0.01}
0.1, 0.33
step: 2
MoveAhead_25
0, 0
Fail: .
global {'Television'0.16,'Faucet'0.16,'Sink'0.11,'SprayBottle'0.11,'Statue'0.08,'CounterTop'0.07,'Drawer'0.03,'Shelf'0.03,'GarbageCan'0.03,'Cabinet'0.03}
current {'Television'0.18,'Faucet'0.18,'Sink'0.13,'SprayBottle'0.12,'Statue'0.09,'CounterTop'0.08,'Drawer'0.02,'GarbageCan'0.03,'Candle'0.03}
history {}
priori {'Shelf'0.02,'Bowl'0.02,'Cup'0.02,'Plate'0.02,'Sink'0.02,'Pot'0.02,'Cabinet'0.02,'Mug'0.02,'Box'0.02,'Faucet'0.02}
0.09, 0.42
step: 3
MoveAhead_25
0, 0
Fail: .
global {'Vase'0.27,'Statue'0.25,'SprayBottle'0.14,'Faucet'0.07,'Television'0.04,'Drawer'0.01,'SinkBasin'0.02}
current {'Faucet'0.17,'Drawer'0.01,'Candle'0.1,'SinkBasin'0.05,'Pen'0.01}
history {}
priori {'Bowl'0.02,'Box'0.02,'Cup'0.02,'Pot'0.02,'Mug'0.02,'Plate'0.02,'Laptop'0.02,'Microwave'0.01,'Cabinet'0.01,'LightSwitch'0.01}
0.06, 0.48
step: 4
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.02,'Statue'0.15,'SprayBottle'0.11,'Vase'0.05,'Faucet'0.05,'Television'0.04,'Pen'0.01}
current {'Drawer'0.0,'SinkBasin'0.05,'Watch'0.03,'CounterTop'0.03,'Faucet'0.02,'ScrubBrush'0.01}
history {}
priori {'Bowl'0.02,'Cup'0.01,'Pot'0.01,'Box'0.01,'Mug'0.01,'Plate'0.01,'Laptop'0.01,'Microwave'0.01,'Cabinet'0.01,'LaundryHamperLid'0.01}
0.05, 0.46
step: 5
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.02,'Statue'0.04,'SprayBottle'0.04,'Television'0.03,'Candle'0.02}
current {'Drawer'0.0,'Candle'0.01,'SinkBasin'0.0,'Faucet'0.0,'Watch'0.0}
history {}
priori {'Bowl'0.01,'Cup'0.01,'Pot'0.01,'Box'0.01,'Plate'0.01,'Mug'0.01,'Laptop'0.01,'Microwave'0.01,'Cabinet'0.01,'LaundryHamperLid'0.01}
0.05, 0.49
step: 6
PickupObject
84, SprayBottle
Fail: .
global {'Drawer'0.0,'Television'0.0,'SprayBottle'0.0,'Statue'0.0}
current {'Drawer'0.02,'Faucet'0.09,'SinkBasin'0.01,'Sink'0.0,'SprayBottle'0.0,'Candle'0.0}
history {}
priori {'Bowl'0.01,'LaundryHamperLid'0.01,'Pot'0.01,'Cabinet'0.01,'Box'0.01,'Plate'0.01,'Microwave'0.01,'Cup'0.01,'Drawer'0.01,'Mug'0.01}
0.04, 0.47
step: 7
LookDown_15
0, 0
Fail: .
global {'Drawer'0.0,'Shelf'0.01,'Statue'0.0,'SprayBottle'0.0}
current {'Drawer'0.0,'Dresser'0.23,'Desk'0.22,'Candle'0.06,'SinkBasin'0.04,'SprayBottle'0.01,'SoapBar'0.0,'Shelf'0.0}
history {}
priori {'Bowl'0.01,'Microwave'0.01,'Pot'0.01,'Cup'0.01,'Mug'0.01,'Plate'0.01,'LaundryHamperLid'0.01,'Bed'0.01,'Box'0.01,'ShowerDoor'0.01}
0.05, 0.58
step: 8
RotateLeft_90
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0,'Statue'0.0}
current {'Watch'0.92,'Drawer'0.0,'SinkBasin'0.0,'Desk'0.0,'Dresser'0.0,'SprayBottle'0.0}
history {}
priori {'PotatoSliced'0.02,'TomatoSliced'0.02,'BreadSliced'0.02,'LettuceSliced'0.02,'AppleSliced'0.02,'PaintingHanger'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'Safe'0.01,'DishSponge'0.01}
0.08, 0.55
step: 9
RotateLeft_90
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0,'Statue'0.0}
current {'CounterTop'0.0,'Drawer'0.0,'SprayBottle'0.02,'Shelf'0.0,'Desk'0.0,'Dresser'0.0}
history {}
priori {'Bowl'0.02,'Cup'0.02,'Mug'0.02,'Pot'0.02,'Plate'0.02,'Microwave'0.01,'Bed'0.01,'Toaster'0.01,'Box'0.01,'Laptop'0.01}
0.09, 0.62
step: 10
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0,'Statue'0.0}
current {'Cabinet'0.37,'CounterTop'0.03,'SprayBottle'0.02,'Shelf'0.02}
history {}
priori {'TomatoSliced'0.02,'PotatoSliced'0.02,'BreadSliced'0.02,'LettuceSliced'0.02,'AppleSliced'0.02,'PaintingHanger'0.02,'LaundryHamper'0.02,'StoveKnob'0.02,'DishSponge'0.02,'Safe'0.02}
0.09, 0.7
step: 11
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0,'Statue'0.0}
current {'Cabinet'0.35,'SprayBottle'0.03,'Shelf'0.02,'CounterTop'0.02}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'StoveKnob'0.02,'DishSponge'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.09, 0.78
step: 12
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0,'Statue'0.0}
current {'SprayBottle'0.46,'Shelf'0.18,'FloorLamp'0.15,'ShowerDoor'0.11,'CounterTop'0.1}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.09, 0.83
step: 13
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0,'Statue'0.0}
current {'SprayBottle'0.54,'FloorLamp'0.13,'Shelf'0.13,'Plate'0.07,'SoapBottle'0.05,'BasketBall'0.03,'ScrubBrush'0.01}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.09, 0.86
step: 14
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0}
current {'SprayBottle'0.59,'Shelf'0.34,'Fridge'0.07}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'LaundryHamper'0.02,'StoveKnob'0.02,'CreditCard'0.02}
0.1, 0.88
step: 15
RotateRight_90
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0}
current {'Cabinet'0.73,'SprayBottle'0.16,'Shelf'0.07,'Fridge'0.05}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'LaundryHamper'0.02,'StoveKnob'0.02,'DishSponge'0.02,'CreditCard'0.02}
0.1, 0.89
step: 16
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Statue'0.0}
current {'SprayBottle'0.4,'Shelf'0.34,'Fridge'0.26}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'LaundryHamper'0.02,'StoveKnob'0.02,'DishSponge'0.02,'CreditCard'0.02}
0.11, 0.92
step: 17
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Statue'0.0}
current {'Candle'0.75,'SprayBottle'0.17,'Statue'0.07,'SoapBottle'0.01,'Shelf'0.0}
history {}
priori {'TomatoSliced'0.07,'PotatoSliced'0.07,'BreadSliced'0.07,'LettuceSliced'0.07,'AppleSliced'0.07,'PaintingHanger'0.07,'LaundryHamper'0.03,'StoveKnob'0.03,'DishSponge'0.02,'CreditCard'0.02}
0.11, 0.91
step: 18
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0}
current {'Fridge'0.78,'CounterTop'0.11,'Shelf'0.07,'SprayBottle'0.05,'DiningTable'0.0}
history {}
priori {'TomatoSliced'0.07,'PotatoSliced'0.06,'BreadSliced'0.06,'LettuceSliced'0.06,'AppleSliced'0.06,'PaintingHanger'0.06,'DishSponge'0.03,'LaundryHamper'0.02,'StoveKnob'0.02,'CreditCard'0.02}
0.1, 0.89
step: 19
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0}
current {'Drawer'0.11,'Shelf'0.26,'SprayBottle'0.18,'ScrubBrush'0.16}
history {}
priori {'TomatoSliced'0.06,'PotatoSliced'0.06,'BreadSliced'0.06,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.1, 0.9
step: 20
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0}
current {'SprayBottle'0.84,'Shelf'0.16}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.1, 0.89
step: 21
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0}
current {'Shelf'0.64,'SprayBottle'0.21,'Fridge'0.15}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.1, 0.9
step: 22
MoveAhead_25
0, 0
Fail: FP409:Walls is blocking Agent 0 from moving 0
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0}
current {'Shelf'0.57,'SprayBottle'0.23,'Fridge'0.2}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'StoveKnob'0.02,'LaundryHamper'0.02,'DishSponge'0.02,'CreditCard'0.02}
0.1, 0.9
step: 23
RotateLeft_90
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0}
current {'Cabinet'0.25,'Fridge'0.22,'CounterTop'0.17,'SprayBottle'0.17,'Drawer'0.05}
history {}
priori {'TomatoSliced'0.06,'PotatoSliced'0.06,'BreadSliced'0.06,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'StoveKnob'0.02,'LaundryHamper'0.02,'DishSponge'0.02,'CreditCard'0.02}
0.1, 0.9
step: 24
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0}
current {'SoapBottle'0.0,'Tomato'0.01,'Potato'0.01,'ShowerDoor'0.0,'Sofa'0.0,'SprayBottle'0.0,'Cabinet'0.0}
history {}
priori {'TomatoSliced'0.06,'PotatoSliced'0.06,'BreadSliced'0.06,'AppleSliced'0.05,'LettuceSliced'0.05,'PaintingHanger'0.05,'LaundryHamper'0.02,'StoveKnob'0.02,'DishSponge'0.02,'CreditCard'0.02}
0.1, 0.87
step: 25
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'Statue'0.89,'ScrubBrush'0.11,'Cabinet'0.0,'SprayBottle'0.0,'HandTowel'0.0,'ToiletPaper'0.0,'Shelf'0.0,'SoapBottle'0.0}
history {}
priori {'TomatoSliced'0.06,'PotatoSliced'0.06,'BreadSliced'0.06,'LettuceSliced'0.06,'AppleSliced'0.06,'PaintingHanger'0.06,'StoveKnob'0.02,'LaundryHamper'0.02,'DishSponge'0.02,'CreditCard'0.02}
0.09, 0.84
step: 26
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0}
current {'Shelf'0.22,'Cabinet'0.15,'Egg'0.09,'Television'0.09,'SprayBottle'0.05}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.1, 0.88
step: 27
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0}
current {'Cabinet'0.0,'Fridge'0.02,'ShowerDoor'0.01,'SoapBottle'0.0,'SprayBottle'0.0,'Shelf'0.0}
history {}
priori {'TomatoSliced'0.06,'PotatoSliced'0.06,'BreadSliced'0.06,'LettuceSliced'0.06,'AppleSliced'0.06,'PaintingHanger'0.05,'DishSponge'0.02,'LaundryHamper'0.02,'StoveKnob'0.02,'CreditCard'0.02}
0.1, 0.87
step: 28
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0}
current {'CounterTop'1.0,'SoapBottle'0.0,'KeyChain'0.0,'Tomato'0.0,'WateringCan'0.0,'SprayBottle'0.0,'Watch'0.0,'Cabinet'0.0}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.1, 0.87
step: 29
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0}
current {'Cabinet'0.15,'Candle'0.13,'SprayBottle'0.12}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.1, 0.86
step: 30
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0}
current {'Cabinet'0.86,'Fridge'0.11,'SprayBottle'0.02,'ShowerDoor'0.01}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'StoveKnob'0.02,'DishSponge'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.1, 0.89
step: 31
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0}
current {'Cabinet'0.96,'SprayBottle'0.04}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'StoveKnob'0.02,'LaundryHamper'0.02,'DishSponge'0.02,'CreditCard'0.02}
0.1, 0.89
step: 32
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0}
current {'BasketBall'0.37,'Potato'0.22,'SoapBottle'0.0,'Tomato'0.15,'SprayBottle'0.08,'ShowerDoor'0.02,'Cabinet'0.01}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'StoveKnob'0.02,'LaundryHamper'0.02,'DishSponge'0.02,'CreditCard'0.02}
0.1, 0.87
step: 33
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0}
current {'Cabinet'0.03,'ShowerDoor'0.13,'SprayBottle'0.02,'Fridge'0.02,'CounterTop'0.01}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'AppleSliced'0.04,'LettuceSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.1, 0.88
step: 34
MoveAhead_25
0, 0
Fail: ShowerDoor_49c16aa1 is blocking Agent 0 from moving 0
global {'Drawer'0.0,'Vase'0.0,'Watch'0.0}
current {'Cabinet'0.04,'ShowerDoor'0.09,'Fridge'0.03,'SprayBottle'0.02,'CounterTop'0.01}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'StoveKnob'0.02,'LaundryHamper'0.02,'DishSponge'0.02,'CreditCard'0.02}
0.1, 0.89
step: 35
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0}
current {'Cabinet'0.52,'GarbageCan'0.08,'Toilet'0.08,'Fridge'0.06,'Sofa'0.06,'Candle'0.04,'ShowerDoor'0.04,'Drawer'0.03,'KeyChain'0.03,'SprayBottle'0.03}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'AppleSliced'0.05,'LettuceSliced'0.05,'PaintingHanger'0.05,'StoveKnob'0.02,'LaundryHamper'0.02,'DishSponge'0.02,'CreditCard'0.02}
0.12, 0.91
step: 36
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'Drawer'0.03,'ToiletPaper'0.15,'SprayBottle'0.04,'SoapBottle'0.02,'Cabinet'0.01,'Fork'0.01}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'AppleSliced'0.05,'LettuceSliced'0.05,'PaintingHanger'0.05,'StoveKnob'0.02,'LaundryHamper'0.02,'DishSponge'0.02,'CreditCard'0.02}
0.11, 0.91
step: 37
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'Drawer'0.0,'Shelf'0.39,'Candle'0.02,'ScrubBrush'0.0,'SideTable'0.0,'Statue'0.0}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'AppleSliced'0.05,'LettuceSliced'0.05,'PaintingHanger'0.05,'StoveKnob'0.02,'LaundryHamper'0.02,'DishSponge'0.02,'CreditCard'0.02}
0.11, 0.9
step: 38
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'Drawer'0.0,'ScrubBrush'0.29,'SoapBottle'0.0,'Fridge'0.0,'SideTable'0.0,'CoffeeTable'0.0,'Cabinet'0.0}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'AppleSliced'0.05,'LettuceSliced'0.05,'PaintingHanger'0.05,'StoveKnob'0.02,'DishSponge'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.1, 0.9
step: 39
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'ToiletPaperHanger'0.57,'CounterTop'0.21,'SprayBottle'0.0,'SaltShaker'0.03,'Plunger'0.02,'ScrubBrush'0.01,'Laptop'0.0,'Fridge'0.0,'Cabinet'0.0}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'AppleSliced'0.05,'LettuceSliced'0.05,'PaintingHanger'0.05,'StoveKnob'0.02,'DishSponge'0.02,'CreditCard'0.02,'LaundryHamper'0.02}
0.09, 0.89
step: 40
MoveAhead_25
0, 0
Fail: Toilet_c64a5545 is blocking Agent 0 from moving 0
global {'Drawer'0.0}
current {'ToiletPaperHanger'0.55,'CounterTop'0.21,'SprayBottle'0.0,'SaltShaker'0.03,'Plunger'0.02,'ScrubBrush'0.01,'Laptop'0.0,'Fridge'0.0,'Cabinet'0.0}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'AppleSliced'0.04,'LettuceSliced'0.04,'PaintingHanger'0.04,'StoveKnob'0.02,'DishSponge'0.02,'CreditCard'0.02,'LaundryHamper'0.02}
0.09, 0.88
step: 41
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'SprayBottle'0.96,'CounterTop'0.0,'Shelf'0.0,'Cabinet'0.0}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'AppleSliced'0.04,'LettuceSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'CreditCard'0.02,'LaundryHamper'0.02}
0.1, 0.9
step: 42
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'SprayBottle'1.0,'Drawer'0.0,'CounterTop'0.0,'Dresser'0.0}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'AppleSliced'0.05,'LettuceSliced'0.05,'PaintingHanger'0.05,'DishSponge'0.02,'StoveKnob'0.02,'CreditCard'0.02,'LaundryHamper'0.02}
0.09, 0.88
step: 43
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'SprayBottle'0.69,'CounterTop'0.31,'Drawer'0.0,'Desk'0.0}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'AppleSliced'0.05,'LettuceSliced'0.05,'PaintingHanger'0.05,'DishSponge'0.02,'StoveKnob'0.02,'CreditCard'0.02,'LaundryHamper'0.02}
0.1, 0.88
step: 44
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'SprayBottle'1.0,'Drawer'0.0,'CounterTop'0.0,'Desk'0.0}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'AppleSliced'0.05,'LettuceSliced'0.05,'PaintingHanger'0.05,'DishSponge'0.02,'StoveKnob'0.02,'CreditCard'0.02,'LaundryHamper'0.02}
0.1, 0.88
step: 45
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'SprayBottle'0.5,'CounterTop'0.39,'Shelf'0.11,'LightSwitch'0.0,'HandTowelHolder'0.0}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'DishSponge'0.02,'StoveKnob'0.02,'CreditCard'0.02,'LaundryHamper'0.02}
0.1, 0.89
step: 46
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'SprayBottle'0.57,'CounterTop'0.01,'Shelf'0.19}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'CreditCard'0.02,'LaundryHamper'0.02}
0.1, 0.89
step: 47
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'SoapBottle'0.51,'Plate'0.37,'SprayBottle'0.07,'CounterTop'0.0,'Shelf'0.0}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'CreditCard'0.02,'LaundryHamper'0.02}
0.1, 0.89
step: 48
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'ScrubBrush'0.9,'SprayBottle'0.06,'SoapBottle'0.04,'Shelf'0.0}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'CreditCard'0.02,'LaundryHamper'0.02}
0.1, 0.88
step: 49
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'Shelf'0.56,'SprayBottle'0.44}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'CreditCard'0.02,'LaundryHamper'0.02}
0.1, 0.9
step: 50
RotateRight_90
0, 0
Fail: .
global {'Drawer'0.0}
current {'Shelf'0.0,'Drawer'0.01,'SprayBottle'0.0}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'CreditCard'0.02,'LaundryHamper'0.02}
0.11, 0.89
step: 51
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'CellPhone'0.51,'Drawer'0.0,'CounterTop'0.09,'Laptop'0.0,'SprayBottle'0.0,'Shelf'0.0}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'CreditCard'0.02,'LaundryHamper'0.02}
0.1, 0.91
step: 52
RotateLeft_90
0, 0
Fail: .
global {'Drawer'0.0}
current {'Candle'0.79,'ToiletPaper'0.21,'Drawer'0.0,'SoapBottle'0.0,'CounterTop'0.0,'SprayBottle'0.0,'GarbageCan'0.0,'Desk'0.0}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.1, 0.89
step: 53
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'SprayBottle'1.0,'Drawer'0.0,'Shelf'0.0}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'CreditCard'0.02,'LaundryHamper'0.02}
0.11, 0.9
step: 54
RotateRight_90
0, 0
Fail: FP409:Walls is blocking Agent 0 from moving 0
global {'Drawer'0.0}
current {'SprayBottle'1.0,'Drawer'0.0,'Shelf'0.0}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'StoveKnob'0.02,'CreditCard'0.02,'LaundryHamper'0.02,'DishSponge'0.02}
0.11, 0.89
step: 55
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'Candle'0.79,'ToiletPaper'0.21,'Drawer'0.0,'SoapBottle'0.0,'CounterTop'0.0,'SprayBottle'0.0,'Desk'0.0,'GarbageCan'0.0}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'CreditCard'0.02,'LaundryHamper'0.02}
0.11, 0.91
step: 56
RotateLeft_90
0, 0
Fail: .
global {'Drawer'0.0}
current {'SoapBottle'0.42,'SprayBottle'0.32,'Cabinet'0.26,'Drawer'0.0,'LightSwitch'0.0}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.1, 0.89
step: 57
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'SprayBottle'0.97,'Shelf'0.03,'Fork'0.0}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'CreditCard'0.02,'LaundryHamper'0.02}
0.11, 0.89
step: 58
RotateRight_90
0, 0
Fail: FP409:Walls is blocking Agent 0 from moving 0
global {'Drawer'0.0}
current {'SprayBottle'0.92,'Shelf'0.07,'Fork'0.0}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02,'DishSponge'0.02}
0.11, 0.89
step: 59
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'SoapBottle'0.41,'SprayBottle'0.32,'Cabinet'0.27,'Drawer'0.0,'LightSwitch'0.0}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.1, 0.9
step: 60
RotateLeft_90
0, 0
Fail: GarbageCan_156c0bf1 is blocking Agent 0 from moving 0
global {'Drawer'0.0}
current {'SoapBottle'0.44,'SprayBottle'0.33,'Cabinet'0.23,'Drawer'0.0,'LightSwitch'0.0}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.1, 0.89
step: 61
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'SprayBottle'0.97,'Shelf'0.03,'Fork'0.0}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.12, 0.89
step: 62
RotateRight_90
0, 0
Fail: FP409:Walls is blocking Agent 0 from moving 0
global {'Drawer'0.0}
current {'SprayBottle'0.94,'Shelf'0.05,'Fork'0.0}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'StoveKnob'0.02,'DishSponge'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.11, 0.89
step: 63
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'SoapBottle'0.43,'SprayBottle'0.33,'Cabinet'0.24,'Drawer'0.0,'LightSwitch'0.0}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.1, 0.9
step: 64
RotateLeft_90
0, 0
Fail: GarbageCan_156c0bf1 is blocking Agent 0 from moving 0
global {'Drawer'0.01}
current {'SoapBottle'0.46,'SprayBottle'0.34,'Cabinet'0.2,'Drawer'0.0,'LightSwitch'0.0}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.1, 0.89
step: 65
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'SprayBottle'0.98,'Shelf'0.02,'Fork'0.0}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'CreditCard'0.02,'LaundryHamper'0.02}
0.12, 0.89
step: 66
RotateRight_90
0, 0
Fail: FP409:Walls is blocking Agent 0 from moving 0
global {'Drawer'0.0}
current {'SprayBottle'0.96,'Shelf'0.04,'Fork'0.0}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'StoveKnob'0.02,'DishSponge'0.02,'CreditCard'0.02,'LaundryHamper'0.02}
0.11, 0.89
step: 67
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'SoapBottle'0.45,'SprayBottle'0.34,'Cabinet'0.21,'Drawer'0.0,'LightSwitch'0.0}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'CreditCard'0.02,'LaundryHamper'0.02}
0.1, 0.9

==> S_0_state.txt <==
Save Dir: exp/graph_map_02-04-2021_16-19-10/eval_video/pick_and_place_simple_trial_T20190908_054742_818364/S_0_state.txt
Goal: Put a spray bottle in a garbage bin.
step_instr: Turn left and walk to the spray bottle on the counter top.
step_instr: Pick up the spray bottle from the counter top.
step_instr: Turn left and walk to the garbage bin on the floor to the left of the counter.
step_instr: Put the spray bottle in the garbage bin.

step: 0
LookDown_15
0, 0
Fail: .
global {'Shelf'0.42,'Cabinet'0.24}
current {'Cabinet'0.16,'Shelf'0.29}
history {}
priori {'TomatoSliced'0.01,'PotatoSliced'0.01,'BreadSliced'0.01,'LettuceSliced'0.01,'AppleSliced'0.01,'PaintingHanger'0.01,'LaundryHamper'0.01,'StoveBurner'0.01,'StoveKnob'0.01,'TVStand'0.01}
0.53, 0.33
step: 1
RotateLeft_90
0, 0
Fail: .
global {'Shelf'0.44,'Cabinet'0.06,'CounterTop'0.12}
current {'Cabinet'0.12,'CounterTop'0.22}
history {}
priori {'Mug'0.02,'Cup'0.02,'WineBottle'0.02,'Laptop'0.02,'Bowl'0.02,'Box'0.02,'Kettle'0.01,'Pot'0.01,'Fridge'0.01,'Bed'0.01}
0.1, 0.23
step: 2
MoveAhead_25
0, 0
Fail: .
global {'SprayBottle'0.16,'Television'0.16,'Faucet'0.15,'Statue'0.13,'Sink'0.1,'Drawer'0.03,'Cabinet'0.03,'Vase'0.03,'CounterTop'0.03,'Candle'0.03}
current {'SprayBottle'0.17,'Television'0.17,'Faucet'0.17,'Statue'0.14,'Sink'0.1,'Drawer'0.03,'Vase'0.03,'Candle'0.03,'CounterTop'0.03,'GarbageCan'0.02}
history {}
priori {'Cup'0.02,'Bowl'0.02,'Shelf'0.02,'Plate'0.02,'Pot'0.02,'Sink'0.02,'Cabinet'0.02,'Mug'0.02,'Box'0.02,'Faucet'0.02}
0.09, 0.36
step: 3
MoveAhead_25
0, 0
Fail: .
global {'Statue'0.26,'Vase'0.21,'SprayBottle'0.16,'Faucet'0.08,'Television'0.05,'Drawer'0.01,'SinkBasin'0.02}
current {'Faucet'0.18,'Drawer'0.01,'Candle'0.12,'SinkBasin'0.06,'Sink'0.01}
history {}
priori {'Bowl'0.02,'Box'0.02,'Cup'0.02,'Pot'0.02,'Plate'0.02,'Mug'0.01,'Laptop'0.01,'Microwave'0.01,'Cabinet'0.01,'Drawer'0.01}
0.06, 0.37
step: 4
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.02,'Statue'0.13,'SprayBottle'0.11,'Television'0.06,'Faucet'0.03,'Vase'0.03,'Sink'0.02}
current {'Drawer'0.0,'SinkBasin'0.05,'CounterTop'0.02,'ScrubBrush'0.02,'Watch'0.02,'Faucet'0.02}
history {}
priori {'Bowl'0.02,'Cup'0.01,'Pot'0.01,'Box'0.01,'Plate'0.01,'Mug'0.01,'Laptop'0.01,'Cabinet'0.01,'Microwave'0.01,'LaundryHamperLid'0.01}
0.05, 0.34
step: 5
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.01,'SprayBottle'0.04,'Statue'0.04,'Television'0.04,'Candle'0.02}
current {'Drawer'0.0,'Candle'0.01,'SinkBasin'0.0,'Faucet'0.0,'Watch'0.0}
history {}
priori {'Bowl'0.01,'Pot'0.01,'Cup'0.01,'Plate'0.01,'Box'0.01,'Cabinet'0.01,'LaundryHamperLid'0.01,'Mug'0.01,'Drawer'0.01,'Microwave'0.01}
0.05, 0.38
step: 6
LookDown_15
0, 0
Fail: .
global {'Drawer'0.0,'Television'0.0,'SprayBottle'0.0,'Statue'0.0}
current {'Drawer'0.02,'Faucet'0.08,'SinkBasin'0.01,'Sink'0.0,'SprayBottle'0.0,'Candle'0.0}
history {}
priori {'Bowl'0.01,'LaundryHamperLid'0.01,'Pot'0.01,'Cabinet'0.01,'Plate'0.01,'Microwave'0.01,'Box'0.01,'Cup'0.01,'Drawer'0.01,'Bed'0.01}
0.05, 0.41
step: 7
PickupObject
84, SprayBottle
Fail: .
global {'Drawer'0.0,'Statue'0.0,'SprayBottle'0.0,'Television'0.0}
current {'Drawer'0.0,'CounterTop'0.0,'Sink'0.01,'SinkBasin'0.01}
history {}
priori {'Bowl'0.01,'Microwave'0.01,'Pot'0.01,'Plate'0.01,'Cup'0.01,'Mug'0.01,'Bed'0.01,'LaundryHamperLid'0.01,'ShowerDoor'0.01,'Box'0.01}
0.05, 0.38
step: 8
LookUp_15
0, 0
Fail: .
global {'Drawer'0.0,'ScrubBrush'0.0,'CounterTop'0.0,'Watch'0.0,'LightSwitch'0.0,'HandTowel'0.0}
current {'Drawer'0.01,'Sink'0.02,'SprayBottle'0.01,'SinkBasin'0.01,'CounterTop'0.0}
history {}
priori {'Pot'0.02,'Bowl'0.02,'Shelf'0.02,'Cabinet'0.01,'Plate'0.01,'Microwave'0.01,'LaundryHamperLid'0.01,'Drawer'0.01,'Desk'0.01,'Cup'0.01}
0.06, 0.53
step: 9
RotateLeft_90
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0}
current {'SinkBasin'0.48,'Drawer'0.0,'Pencil'0.09,'Sink'0.0,'Candle'0.0,'Dresser'0.0,'SprayBottle'0.0,'Faucet'0.0}
history {}
priori {'Bowl'0.02,'Mug'0.02,'Cup'0.02,'Pot'0.02,'Bed'0.01,'Plate'0.01,'Safe'0.01,'LaundryHamper'0.01,'TVStand'0.01,'Pan'0.01}
0.06, 0.47
step: 10
RotateLeft_90
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0}
current {'Drawer'0.0,'CounterTop'0.0,'SprayBottle'0.0,'Cabinet'0.0,'Desk'0.0,'Shelf'0.0}
history {}
priori {'TomatoSliced'0.03,'PotatoSliced'0.03,'BreadSliced'0.03,'LettuceSliced'0.03,'AppleSliced'0.03,'PaintingHanger'0.03,'LaundryHamper'0.02,'StoveKnob'0.02,'TVStand'0.02,'DishSponge'0.02}
0.1, 0.63
step: 11
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0}
current {'CounterTop'1.0,'Shelf'0.0,'SprayBottle'0.0,'Cabinet'0.0}
history {}
priori {'TomatoSliced'0.03,'PotatoSliced'0.03,'BreadSliced'0.03,'LettuceSliced'0.03,'AppleSliced'0.03,'PaintingHanger'0.03,'LaundryHamper'0.02,'StoveKnob'0.02,'DishSponge'0.02,'Safe'0.02}
0.11, 0.65
step: 12
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Statue'0.0}
current {'CounterTop'1.0,'Shelf'0.0,'SprayBottle'0.0,'Cabinet'0.0,'ShowerDoor'0.0,'LightSwitch'0.0}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.03,'LaundryHamper'0.02,'StoveKnob'0.02,'DishSponge'0.02,'CreditCard'0.02}
0.11, 0.75
step: 13
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0}
current {'Watch'0.99,'ShowerDoor'0.01,'Shelf'0.0,'SprayBottle'0.0,'FloorLamp'0.0,'TowelHolder'0.0}
history {}
priori {'TomatoSliced'0.03,'PotatoSliced'0.03,'BreadSliced'0.03,'LettuceSliced'0.03,'AppleSliced'0.03,'PaintingHanger'0.03,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.1, 0.77
step: 14
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0}
current {'Shelf'0.84,'SprayBottle'0.16}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.03,'AppleSliced'0.03,'PaintingHanger'0.03,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.1, 0.81
step: 15
RotateRight_90
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0}
current {'Shelf'0.66,'Television'0.32,'Fridge'0.02,'SprayBottle'0.0}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.11, 0.83
step: 16
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'SprayBottle'0.8,'Shelf'0.2}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.1, 0.8
step: 17
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0,'Statue'0.0}
current {'Cabinet'0.52,'Microwave'0.48,'SprayBottle'0.0,'Shelf'0.0}
history {}
priori {'TomatoSliced'0.06,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'StoveKnob'0.02,'LaundryHamper'0.02,'DishSponge'0.02,'CreditCard'0.02}
0.1, 0.8
step: 18
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0}
current {'SprayBottle'0.88,'Shelf'0.12}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'StoveKnob'0.02,'DishSponge'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.1, 0.82
step: 19
RotateRight_90
0, 0
Fail: .
global {'Drawer'0.0}
current {'SprayBottle'0.93,'Shelf'0.07}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.1, 0.82
step: 20
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0}
current {'Drawer'0.0,'Statue'0.01,'SprayBottle'0.12,'Shelf'0.04,'Faucet'0.01,'HousePlant'0.01,'Pen'0.0}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.11, 0.87
step: 21
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0}
current {'Drawer'0.0,'Lettuce'0.04,'Candle'0.02,'SaltShaker'0.02,'SprayBottle'0.0,'GarbageCan'0.0,'KeyChain'0.0}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.05,'StoveKnob'0.03,'LaundryHamper'0.02,'DishSponge'0.02,'CreditCard'0.02}
0.11, 0.87
step: 22
MoveAhead_25
0, 0
Fail: .
global {'Drawer'0.0,'Vase'0.0}
current {'Drawer'0.0,'Potato'0.22,'GarbageCan'0.0,'ToiletPaper'0.0,'SprayBottle'0.0,'SinkBasin'0.0}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'StoveKnob'0.02,'DishSponge'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.11, 0.85
step: 23
LookDown_15
0, 0
Fail: .
global {'Drawer'0.0}
current {'Egg'0.0,'Candle'0.17,'CounterTop'0.12,'Drawer'0.0,'SinkBasin'0.0,'GarbageCan'0.0,'Faucet'0.0,'SprayBottle'0.0}
history {}
priori {'TomatoSliced'0.05,'PotatoSliced'0.05,'BreadSliced'0.05,'LettuceSliced'0.05,'AppleSliced'0.05,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.11, 0.84
step: 24
PutObject
38, GarbageCan
Fail: .
global {'Drawer'0.0}
current {'Drawer'0.0,'SprayBottle'0.0,'GarbageCan'0.0,'CounterTop'0.0,'SinkBasin'0.0,'Candle'0.0}
history {}
priori {'TomatoSliced'0.04,'PotatoSliced'0.04,'BreadSliced'0.04,'LettuceSliced'0.04,'AppleSliced'0.04,'PaintingHanger'0.04,'DishSponge'0.02,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02}
0.12, 0.9
step: 25
<<stop>>
0, 0
Fail: .
global {'Drawer'0.0}
current {'Drawer'0.0,'CounterTop'0.0,'SprayBottle'0.0,'SinkBasin'0.0,'Candle'0.0}
history {}
priori {'TomatoSliced'0.03,'PotatoSliced'0.03,'BreadSliced'0.03,'LettuceSliced'0.03,'AppleSliced'0.03,'PaintingHanger'0.03,'StoveKnob'0.02,'LaundryHamper'0.02,'CreditCard'0.02,'DishSponge'0.02}
0.12, 0.96
